GeoDetect: Geometric Adversarial Detection for VLPs

Vision-language pre-trained models (VLPs) are widely used in real-world applications. However, they remain vulnerable to adversarial attacks. Although adversarial detection methods have demonstrated success in single-modality settings (either vision or language), their effectiveness and reliability in multimodal models such as VLPs remain largely unexplored. In this work, we study the geometry of VLP embedding spaces and observe structured anisotropy that differs from unimodal vision models. Our theoretical analysis shows that under this anisotropic structure, adversarial attacks increase the expected geometric separation between clean and adversarial examples (AEs). Specifically, we demonstrate that AEs consistently exhibit greater expected distances to randomly sampled points than their clean counterparts, indicating that AEs tend to push representations out of manifold regions. Building on these insights, we propose GeoDetect, which leverages these off-manifold deviations via geometric scores to identify AEs. Through comprehensive evaluations, we show that our approach reliably detects AEs across diverse VLP architectures and threat settings, covering unimodal and multimodal attacks as well as adaptive attacks, thereby providing a robust and practical approach to improving the safety and reliability of these models.

==> files/i1albef.dat <==
0.00000 0.56309
1.00000 0.57784
2.00000 0.57289
3.00000 0.55896
4.00000 0.57270
5.00000 0.56633
6.00000 0.55968
7.00000 0.55973
8.00000 0.57706
9.00000 0.56551
10.00000 0.58214
11.00000 0.56266
12.00000 0.57304
13.00000 0.56021
14.00000 0.58112
15.00000 0.57929
16.00000 0.58003
17.00000 0.55564
18.00000 0.56626
19.00000 0.57459
20.00000 0.57548
21.00000 0.56327
22.00000 0.58228
23.00000 0.57592
24.00000 0.57436
25.00000 0.56339
26.00000 0.55790
27.00000 0.56377
28.00000 0.57272
29.00000 0.57990
30.00000 0.57759
31.00000 0.56751
32.00000 0.57643
33.00000 0.57224
34.00000 0.57430
35.00000 0.55095
36.00000 0.57896
37.00000 0.57151
38.00000 0.56354
39.00000 0.56216
40.00000 0.57314
41.00000 0.56273
42.00000 0.57091
43.00000 0.57007
44.00000 0.58063
45.00000 0.55877
46.00000 0.56714
47.00000 0.55780
48.00000 0.57354
49.00000 0.56731
50.00000 0.57646
51.00000 0.56199
52.00000 0.57649
53.00000 0.57819
54.00000 0.56573
55.00000 0.57073
56.00000 0.57160
57.00000 0.56780
58.00000 0.56043
59.00000 0.57367
60.00000 0.57745
61.00000 0.57354
62.00000 0.57494
63.00000 0.57283
64.00000 0.55883
65.00000 0.57260
66.00000 0.56128
67.00000 0.55369
68.00000 0.56636
69.00000 0.57844
70.00000 0.56795
71.00000 0.56949
72.00000 0.56860
73.00000 0.56611
74.00000 0.56312
75.00000 0.56914
76.00000 0.57746
77.00000 0.56872


==> files/i1resnet.dat <==
0.00000 0.79357
1.00000 0.82788
2.00000 0.81453
3.00000 0.79965
4.00000 0.80220
5.00000 0.78718
6.00000 0.76278
7.00000 0.76339
8.00000 0.75732
9.00000 0.81401
10.00000 0.77291
11.00000 0.77609
12.00000 0.74136
13.00000 0.78766
14.00000 0.75842
15.00000 0.76876
16.00000 0.77390
17.00000 0.78064
18.00000 0.78859
19.00000 0.79754
20.00000 0.79459
21.00000 0.80673
22.00000 0.83600
23.00000 0.83883
24.00000 0.75014
25.00000 0.77880
26.00000 0.77632
27.00000 0.72163
28.00000 0.76230
29.00000 0.78120
30.00000 0.80776
31.00000 0.77234
32.00000 0.78467
33.00000 0.79134
34.00000 0.78696
35.00000 0.73504
36.00000 0.76147
37.00000 0.78500
38.00000 0.75955
39.00000 0.73494
40.00000 0.76296
41.00000 0.73842
42.00000 0.77828
43.00000 0.74331
44.00000 0.76396
45.00000 0.79609
46.00000 0.76686
47.00000 0.74162
48.00000 0.73699
49.00000 0.76883
50.00000 0.79033
51.00000 0.75886
52.00000 0.72374
53.00000 0.77911
54.00000 0.79312
55.00000 0.74924
56.00000 0.77956
57.00000 0.78564
58.00000 0.76713
59.00000 0.76949
60.00000 0.79221
61.00000 0.80648
62.00000 0.81940
63.00000 0.79629
64.00000 0.81636
65.00000 0.78953
66.00000 0.78937
67.00000 0.73519
68.00000 0.79330
69.00000 0.80463
70.00000 0.81190
71.00000 0.75368
72.00000 0.84505
73.00000 0.76873
74.00000 0.77790
75.00000 0.78252
76.00000 0.77591
77.00000 0.72189


==> files/i2albef.dat <==
0.00000 0.00071
1.00000 0.00206
2.00000 0.00215
3.00000 0.00071
4.00000 0.00069
5.00000 0.00071
6.00000 0.00072
7.00000 0.00072
8.00000 0.00207
9.00000 0.00071
10.00000 0.00199
11.00000 0.00071
12.00000 0.00214
13.00000 0.00071
14.00000 0.00201
15.00000 0.00203
16.00000 0.00202
17.00000 0.00072
18.00000 0.00072
19.00000 0.00212
20.00000 0.00210
21.00000 0.00071
22.00000 0.00199
23.00000 0.00209
24.00000 0.00212
25.00000 0.00073
26.00000 0.00072
27.00000 0.00071
28.00000 0.00215
29.00000 0.00203
30.00000 0.00207
31.00000 0.00070
32.00000 0.00208
33.00000 0.00216
34.00000 0.00212
35.00000 0.00073
36.00000 0.00204
37.00000 0.00217
38.00000 0.00073
39.00000 0.00072
40.00000 0.00214
41.00000 0.00071
42.00000 0.00070
43.00000 0.00220
44.00000 0.00201
45.00000 0.00072
46.00000 0.00070
47.00000 0.00072
48.00000 0.00213
49.00000 0.00071
50.00000 0.00208
51.00000 0.00070
52.00000 0.00208
53.00000 0.00205
54.00000 0.00071
55.00000 0.00219
56.00000 0.00070
57.00000 0.00070
58.00000 0.00071
59.00000 0.00069
60.00000 0.00206
61.00000 0.00214
62.00000 0.00211
63.00000 0.00215
64.00000 0.00071
65.00000 0.00215
66.00000 0.00071
67.00000 0.00073
68.00000 0.00071
69.00000 0.00205
70.00000 0.00070
71.00000 0.00221
72.00000 0.00071
73.00000 0.00070
74.00000 0.00070
75.00000 0.00070
76.00000 0.00206
77.00000 0.00070


==> files/i2resnet.dat <==
0.00000 0.00004
1.00000 0.00009
2.00000 0.00007
3.00000 0.00005
4.00000 0.00007
5.00000 0.00008
6.00000 0.00008
7.00000 0.00007
8.00000 0.00006
9.00000 0.00004
10.00000 0.00005
11.00000 0.00007
12.00000 0.00007
13.00000 0.00011
14.00000 0.00005
15.00000 0.00005
16.00000 0.00005
17.00000 0.00007
18.00000 0.00005
19.00000 0.00004
20.00000 0.00007
21.00000 0.00005
22.00000 0.00008
23.00000 0.00003
24.00000 0.00009
25.00000 0.00009
26.00000 0.00009
27.00000 0.00006
28.00000 0.00006
29.00000 0.00008
30.00000 0.00006
31.00000 0.00006
32.00000 0.00004
33.00000 0.00006
34.00000 0.00006
35.00000 0.00006
36.00000 0.00006
37.00000 0.00007
38.00000 0.00006
39.00000 0.00007
40.00000 0.00011
41.00000 0.00008
42.00000 0.00006
43.00000 0.00005
44.00000 0.00006
45.00000 0.00008
46.00000 0.00007
47.00000 0.00006
48.00000 0.00009
49.00000 0.00005
50.00000 0.00005
51.00000 0.00009
52.00000 0.00009
53.00000 0.00006
54.00000 0.00010
55.00000 0.00006
56.00000 0.00006
57.00000 0.00005
58.00000 0.00005
59.00000 0.00007
60.00000 0.00007
61.00000 0.00006
62.00000 0.00009
63.00000 0.00005
64.00000 0.00008
65.00000 0.00008
66.00000 0.00005
67.00000 0.00007
68.00000 0.00008
69.00000 0.00004
70.00000 0.00005
71.00000 0.00008
72.00000 0.00003
73.00000 0.00005
74.00000 0.00007
75.00000 0.00005
76.00000 0.00005
77.00000 0.00007

